Trading with the STARS: Algorithm Design & Spectrum of Fundamental Limits for Trading with Storage

We study an online trading problem where a trader, given a sequence of i.i.d. prices drawn from a known distribution $F$ on $[0,1]$, must make irrevocable buy, sell, or hold decisions subject to storage constraints. We investigate achievable algorithmic performance measured in terms of regret, the difference between the expected profit of the hindsight optimal policy that knows the entire price sequence and an online algorithm. We analyze finite atomic and continuous distributions characterized by their local behavior around the median which we capture using a parameter $\beta$. The parameter $\beta$ quantifies how the mass of prices accumulates around the distribution median. We identify a new driver of algorithmic performance, demonstrating that median gaps coupled with an initial inventory level of zero can force regret scaling of $\Omega(T^{(\beta + 1)/(2\beta+4)})$ --- establishing a novel spectrum of fundamental limits on algorithmic performance. We then study STARS, short for Storage Trading by Averaging Repeatedly across multiple Scenarios, which simulates possible future price scenarios to approximate the value-to-go function and make buy/sell/hold decisions. We show that STARS obtain near-optimal algorithmic performance (upto poly-logarithmic factors) across a broad range of distributions. In particular, it achieves $O(\log T)$ regret for finite atomic prices, $\widetilde{O}(T^{\beta/(2\beta+2)})$ for continuous distributions without a median gap and $\widetilde{O}(T^{(\beta+1)/(2\beta+4)})$ for continuous distributions with a median gap for $\beta \geq 0$.

==> figures/numerics/algorithm_interior_beta_0_ce.dat <==
T mean errlow errhigh
10 0.35669855209402 0.04978566409811 0.04978566409811
20 0.44996487025895 0.057537759046986 0.057537759046986
50 0.70323032570761 0.076110940153021 0.076110940153021
100 1.0137974698652 0.10628318519482 0.10628318519482
200 1.3338920593656 0.11661032893799 0.11661032893799
500 1.8071368172466 0.13604769960372 0.13604769960372
1000 2.2925560991485 0.19127564026248 0.19127564026248
2000 3.3403886702226 0.24813060483752 0.24813060483752
5000 4.4268768597986 0.3730944562671 0.3730944562671
10000 5.7688369874337 0.46815983830442 0.46815983830442


==> figures/numerics/algorithm_interior_beta_0_dp.dat <==
T mean errlow errhigh
10 0.31211113916465 0.04254142019698 0.04254142019698
20 0.4162809816405 0.056406039923214 0.056406039923215
50 0.59407567617611 0.062526964447335 0.062526964447335
100 0.83225285317651 0.085014333225596 0.085014333225596
200 1.0359579640245 0.10791967010747 0.10791967010747
500 1.2259185156977 0.12337810973392 0.12337810973392
1000 1.4037090154339 0.13087432934192 0.13087432934192
2000 1.8058057729158 0.16370601772333 0.16370601772333
5000 2.2296611039449 0.18552192757382 0.18552192757382
10000 2.3873323642388 0.20173562702222 0.20173562702222


==> figures/numerics/algorithm_interior_beta_0_stars.dat <==
T mean errlow errhigh
10 0.32434390626691 0.045801611229779 0.045801611229778
20 0.42895280884161 0.05630556359322 0.05630556359322
50 0.61045706751897 0.064028952787387 0.064028952787387
100 0.84810310575116 0.086429779188323 0.086429779188323
200 1.1193601022538 0.10510696306258 0.10510696306258
500 1.2505218843882 0.12059911588369 0.12059911588369
1000 1.5313255070827 0.13238044202009 0.13238044202009
2000 1.9740670959343 0.16019753596959 0.16019753596959
5000 2.3335070213164 0.18311569538428 0.18311569538428
10000 2.4982161403595 0.19364377492316 0.19364377492316


==> figures/numerics/algorithm_interior_beta_1_ce.dat <==
T mean errlow errhigh
10 0.37212845947938 0.059895082341035 0.059895082341035
20 0.49760958260431 0.072623467388537 0.072623467388537
50 0.83279624907232 0.099560158034081 0.099560158034081
100 1.3229444925622 0.12681625494755 0.12681625494755
200 1.6621234026958 0.15091768222645 0.15091768222645
500 2.6088676132729 0.19990710803767 0.19990710803767
1000 3.7414584540967 0.29134008487389 0.29134008487389
2000 4.8195258000779 0.37444737441546 0.37444737441546
5000 6.7812544238414 0.47311700351585 0.47311700351585
10000 8.6015035407535 0.64114514293597 0.64114514293597


==> figures/numerics/algorithm_interior_beta_1_dp.dat <==
T mean errlow errhigh
10 0.25205455953611 0.032748015339117 0.032748015339117
20 0.37406193863172 0.046836885763044 0.046836885763044
50 0.654056102815 0.070357903536976 0.070357903536976
100 0.96237372821421 0.096993217468806 0.096993217468807
200 1.286775947337 0.11723459257548 0.11723459257548
500 1.7714127252266 0.15626268525368 0.15626268525368
1000 2.3557031148053 0.20987752394686 0.20987752394686
2000 3.0456932184232 0.23795686918573 0.23795686918573
5000 3.865297271798 0.29707250955729 0.29707250955729
10000 4.7910360383312 0.38869852623163 0.38869852623163


==> figures/numerics/algorithm_interior_beta_1_stars.dat <==
T mean errlow errhigh
10 0.25974413922506 0.035179483413013 0.035179483413013
20 0.38925675523043 0.048808078310449 0.048808078310449
50 0.69733525103619 0.069595187428977 0.069595187428977
100 0.95988365775883 0.090783566743413 0.090783566743413
200 1.3085639238583 0.10790082590375 0.10790082590375
500 1.8635043165812 0.15476034644222 0.15476034644222
1000 2.4918966271728 0.22399548197624 0.22399548197624
2000 3.181675009925 0.23775342790393 0.23775342790393
5000 4.1666928572383 0.32092131914692 0.32092131914692
10000 5.0003458636683 0.40790269903068 0.40790269903068


==> figures/numerics/algorithm_interior_beta_2_ce.dat <==
T mean errlow errhigh
10 0.40590086514792 0.068740939603107 0.068740939603107
20 0.62025714403585 0.095954504324641 0.095954504324641
50 0.92293938570203 0.11321107188152 0.11321107188152
100 1.4450627520989 0.15690946546844 0.15690946546844
200 2.1788924035892 0.21139011608977 0.21139011608977
500 3.1600497350996 0.25949854083665 0.25949854083665
1000 4.3168292741535 0.34220997226464 0.34220997226464
2000 5.7107579356788 0.4266316469493 0.4266316469493
5000 8.4584303712885 0.59296782576787 0.59296782576787
10000 11.829991548547 0.79831496271225 0.79831496271224


==> figures/numerics/algorithm_interior_beta_2_dp.dat <==
T mean errlow errhigh
10 0.21903850823941 0.029605257108413 0.029605257108413
20 0.35854678597189 0.0498336556461 0.0498336556461
50 0.62014690611302 0.066158940868434 0.066158940868434
100 0.85751682925171 0.076880964510553 0.076880964510552
200 1.2168432520986 0.10523264160089 0.10523264160089
500 1.8311883871722 0.14826382331908 0.14826382331908
1000 2.5250523435603 0.20726199998391 0.20726199998391
2000 3.292229305754 0.24698345564914 0.24698345564914
5000 4.6476785945734 0.36118828155348 0.36118828155348
10000 6.0452254618721 0.43203740151291 0.43203740151291


==> figures/numerics/algorithm_interior_beta_2_stars.dat <==
T mean errlow errhigh
10 0.23843110119262 0.036145489184425 0.036145489184425
20 0.39102992669122 0.056010933938341 0.056010933938341
50 0.63898521471403 0.068472603657619 0.068472603657619
100 0.88644532793621 0.087781883057111 0.087781883057111
200 1.2486333108138 0.10953539335639 0.10953539335639
500 1.9215175132445 0.15633552607309 0.15633552607309
1000 2.5531632290918 0.20505346828583 0.20505346828583
2000 3.413391894755 0.25712801760385 0.25712801760385
5000 4.87635267996 0.38233617411038 0.38233617411038
10000 6.3585111089955 0.44488272846609 0.44488272846609


==> figures/numerics/algorithm_zero_beta_0_ce.dat <==
T mean errlow errhigh
10 0.43364109577305 0.053879189909245 0.053879189909245
20 0.71882002733742 0.076579874833923 0.076579874833923
50 1.6859085353402 0.1231676338453 0.12316763384531
100 2.4800949139172 0.19018633725022 0.19018633725022
200 3.7099620128848 0.24779072977562 0.24779072977562
500 6.4195305806333 0.43633477558927 0.43633477558927
1000 9.9572580220604 0.61094244449191 0.61094244449191
2000 14.082758979569 0.8446044696482 0.8446044696482
5000 21.922875852369 1.4589623434806 1.4589623434806
10000 32.325375274883 2.0863494584078 2.0863494584078


==> figures/numerics/algorithm_zero_beta_0_dp.dat <==
T mean errlow errhigh
10 0.30544815938807 0.032139694376109 0.032139694376109
20 0.45110159285748 0.041670904850267 0.041670904850267
50 0.8563309386033 0.064198328405083 0.064198328405083
100 1.2530656934588 0.089170554355796 0.089170554355796
200 1.6037697650154 0.092525485541632 0.092525485541631
500 2.262303474039 0.12557302698506 0.12557302698506
1000 2.7835729121038 0.14948746409089 0.14948746409089
2000 3.4965857665004 0.19958641421703 0.19958641421703
5000 4.6203884340092 0.21195115597022 0.21195115597022
10000 5.6337223396092 0.26486474444973 0.26486474444973


==> figures/numerics/algorithm_zero_beta_0_stars.dat <==
T mean errlow errhigh
10 0.32737732451099 0.034392120569023 0.034392120569023
20 0.4918428360819 0.045890594496679 0.045890594496679
50 0.94457113788796 0.069586072210548 0.069586072210548
100 1.3398649879065 0.089196050366565 0.089196050366565
200 1.7326641398072 0.10541442598595 0.10541442598595
500 2.422945485083 0.1529457992584 0.1529457992584
1000 3.1950073775809 0.19179463102103 0.19179463102103
2000 4.0815539821811 0.26991041529351 0.26991041529351
5000 5.5248858021558 0.36769487416297 0.36769487416297
10000 6.8837214123324 0.45120079696227 0.45120079696227


==> figures/numerics/algorithm_zero_beta_1_ce.dat <==
T mean errlow errhigh
10 0.4041081783912 0.059136905573452 0.059136905573452
20 0.78129273405773 0.087727960938638 0.087727960938638
50 1.5766263869454 0.14333423070614 0.14333423070614
100 2.8151237525681 0.21213660289038 0.21213660289038
200 4.5111858388912 0.29945641453831 0.29945641453831
500 7.6818208752193 0.51245472886436 0.51245472886436
1000 11.123383210584 0.67086760864377 0.67086760864377
2000 16.266857663167 0.93416369664329 0.93416369664329
5000 27.196042685361 1.6903009514274 1.6903009514274
10000 39.886765028631 2.6041797501888 2.6041797501888


==> figures/numerics/algorithm_zero_beta_1_dp.dat <==
T mean errlow errhigh
10 0.26567123680319 0.031422105400261 0.031422105400261
20 0.41767881303358 0.041023307523152 0.041023307523151
50 0.92241387157108 0.067350447607737 0.067350447607737
100 1.2705979744559 0.087956084451254 0.087956084451254
200 1.8338220748591 0.12311003398235 0.12311003398235
500 2.8837731571101 0.15681631352961 0.15681631352961
1000 4.0057321338257 0.1924280021561 0.1924280021561
2000 4.9436445490875 0.2358981158541 0.2358981158541
5000 7.2524692984813 0.33844626158849 0.33844626158849
10000 9.4062835943825 0.40771599866461 0.40771599866461


==> figures/numerics/algorithm_zero_beta_1_stars.dat <==
T mean errlow errhigh
10 0.27131570014718 0.033468300515694 0.033468300515694
20 0.44314009124248 0.045204428950065 0.045204428950065
50 0.95656326207805 0.073055120851599 0.073055120851599
100 1.3782644825327 0.088435589766246 0.088435589766246
200 1.944102837061 0.1314738418074 0.1314738418074
500 3.1335462780095 0.18928055482871 0.18928055482871
1000 4.2247031355734 0.23513171076916 0.23513171076916
2000 5.4187799602101 0.28524181637739 0.28524181637739
5000 8.1632063928053 0.44153094461856 0.44153094461856
10000 10.611842781309 0.61494518946553 0.61494518946553


==> figures/numerics/algorithm_zero_beta_2_ce.dat <==
T mean errlow errhigh
10 0.45908663959074 0.072331872004701 0.072331872004701
20 0.89740643409667 0.10876368029149 0.10876368029149
50 1.6809201423853 0.15593661119966 0.15593661119966
100 2.8444772276007 0.22726523645254 0.22726523645254
200 4.3387146648391 0.32250435287628 0.32250435287628
500 7.7046033146754 0.47748054052517 0.47748054052517
1000 11.924646537372 0.69849477553297 0.69849477553297
2000 18.025163471997 1.0720578844274 1.0720578844274
5000 28.282212927202 1.8189061282961 1.8189061282961
10000 42.121688850303 2.4436843215024 2.4436843215024


==> figures/numerics/algorithm_zero_beta_2_dp.dat <==
T mean errlow errhigh
10 0.19711598168683 0.023489773549066 0.023489773549066
20 0.38132863888633 0.039254763939114 0.039254763939114
50 0.74312074223303 0.061549642296069 0.061549642296069
100 1.2447367258286 0.087766636631391 0.087766636631392
200 1.8259870639097 0.10861130599818 0.10861130599818
500 2.8011963025002 0.14977353425968 0.14977353425968
1000 3.8969958506552 0.19297467349644 0.19297467349643
2000 5.5847025297391 0.26487773836604 0.26487773836604
5000 8.4341127431362 0.35411752371461 0.35411752371461
10000 10.746425237354 0.45845228890207 0.45845228890207


==> figures/numerics/algorithm_zero_beta_2_stars.dat <==
T mean errlow errhigh
10 0.20225195692255 0.026332353737026 0.026332353737025
20 0.40423446709747 0.043967322956577 0.043967322956577
50 0.77567688208158 0.06634128534035 0.06634128534035
100 1.3267664540306 0.098229835148636 0.098229835148636
200 1.90426916746 0.12556472887551 0.12556472887551
500 2.9868251424675 0.17131725184347 0.17131725184347
1000 4.2014793583284 0.22068486587711 0.22068486587711
2000 6.1337689254746 0.34318904212662 0.34318904212662
5000 9.1847692359629 0.49092337193519 0.49092337193519
10000 12.065935104441 0.67228088082073 0.67228088082074

